PAStime: Progress-aware Scheduling for Time-critical Computing

Over-estimation of worst-case execution times (WCETs) of real-time tasks leads to poor resource utilization. In a mixed-criticality system (MCS), the over-provisioning of CPU time to accommodate the WCETs of highly critical tasks may lead to degraded service for less critical tasks. In this paper, we present PAStime, a novel approach to monitor and adapt the runtime progress of highly time-critical applications, to allow for improved service to lower criticality tasks. In PAStime, CPU time is allocated to time-critical tasks according to the delays they experience as they progress through their control flow graphs. This ensures that as much time as possible is made available to improve the Quality-of-Service of less critical tasks, while high-criticality tasks are compensated after their delays. In this paper, we integrate PAStime with Adaptive Mixed-criticality (AMC) scheduling. The LO-mode budget of a high-criticality task is adjusted according to the delay observed at execution checkpoints. This is the first implementation of AMC in the scheduling framework Using LITMUS-RT, which is extended with our PAStime runtime policy and tested with real-time Linux applications such as object classification and detection. We observe in our experimental evaluation that AMC-PAStime significantly improves the utilization of the low-criticality tasks while guaranteeing service to high-criticality tasks.

==> data/amc_overestimate.csv <==
0	28.7	4.84	15.92
20	28.7	5.03	20.98
40	28.7	5.5	21.02
60	28.7	13.8	21.29
70	28.7	14.04	21.29


==> data/avg_util_two_amc.csv <==
30	14.97	18.38
60	15.775	17.75
90	15.4	17.31
120	16.18	18.73
150	16.54	18.98
180	16.39	18


==> data/checkpoint_location.csv <==
0.1	8
0.4	3
0.6	4
0.8	7


==> data/exec_cost.csv <==
233.28	307.64	298.89	275.52	535.14	310.4	535.25	276.72	310.58	266.27
325.32	534.95	270.55	294.25	338.1	583.1	238.46	260.35	259.5	305.22
271.29	301.09	256.21	270.79	617.68	272.4	261.3	302.08	600	400.21
340.2	271.45	270.26	303.77	261.9	304.36	529.77	329.99	325.92	293.83
261.47	269.46	294.06	599.87	270.15	292.9	327.5	229.74	304.45	534.52
304.28	301.91	293.05	260.78	302.96	293.12	271.88	601.92	293.13	457.34
340.73	447.39	292.92	442.27	328.44	334.17	269.72	339.02	228.36	260.52
486.49	477.59	292.53	548.42	529.95	304.59	301.39	271.47	301.78	293.3
357.02	304.36	293.35	326.87	305.04	303.33	260.4	520.37	327.15	293.64
551.12	270.81	434.29	551.06	338.12	303.29	270.61	292.7	300.5	273.3
293.77	497.94	261.31	524.34	528.4	261.41	415.03	260.15	302.91	530.02
300.23	532.32	294.03	271.75	548.17	294.21	261.63	304.57	292.93	271.62
398.2	323.64	261.29	329.31	301.96	534.22	260.08	303.1	333.76	300.48
304.26	351.5	271.2	262.13	340.56	262.23	599.64	330.66	515.67	260.66
303.29	262.25	293.91	270.95	295.78	358.07	294.59	295.78	261.1	428.94
260.11	293.06	260.17	343.57	299.09	270.94	273.29	239.1	358.03	229.56
534.1	302.44	302.83	330.78	303.99	426.54	270.58	358.54	260.56	601.27
331.06	260.25	520.13	300.94	260.4	329.45	403.79	303.56	259.07	261.73
270.78	300.98	270.44	259.32	303.33	333.17	300.95	519.21	260.23	258.96
259.66	301.15	529.41	331.53	259.63	620.31	532.96	621.69	453.66	596.72


==> data/extrapolation.csv <==
0.1	0.5	0.65	0.85	1	1.15	1.35	1.5
4.9	5.02	4.91	7.81	15.29	8.5	8.53	6.41


==> data/iterations.csv <==
1	1	25
2	0	10
6	1	25
7	1	40
9	1	37
10	0	10
11	1	37
13	1	25
20	0	10
21	1	12
24	1	17
25	1	12
27	1	15
30	1	12
34	1	17
38	1	12
39	1	47
40	1	53
45	1	47
51	1	49
54	1	47
56	1	49
57	1	47
66	1	48
67	1	47
69	1	51
73	0	22
75	0	19
77	1	34
80	1	47
88	1	34
93	1	35
95	0	16
112	1	42
121	1	38
124	0	13
126	1	28
128	0	13
129	1	42
132	0	13


==> data/max_exec_cost.csv <==
570.83	597.53	534.43	600.05	617.99	620.34	615.08	621.81	600.24	601.41
569.12	597.39	529.41	599.87	617.68	620.31	615.03	621.69	600	601.27


==> data/mem_performance.csv <==
dlib	13.86	17.38	14.95
darknet	5.05	16.54	12.36


==> data/offline_iterations.csv <==
78	85	84	87	85	89	92	104
32	36	59	61	52	52	55	54


==> data/overheads.csv <==
2	2	2
8	5	3.666666667
14	6	4.75
20	13	10.46153846


==> data/prediction.csv <==
1	542	535
2	530	529
3	613	602
4	541	533
5	598	597
6	612	616
7	606	600
8	356	358
9	520	519
10	398	399


==> data/task_amc.csv <==
2	16	8
8	21	10
14	22	10
20	21	9


==> data/task_amc_avg_util.csv <==
2	25	14	15.2
8	28.7	4.84	15.92
14	35.2	1.26	7.28
20	27.8	1.14	9.69


==> data/time_amc.csv <==
30	8	3
60	14	9
90	19	13
120	25	16
150	28	18
180	34	22


==> data/time_amc_frames.csv <==
30	644	787
60	1262.4	1451
90	1833.8	2040
120	2334	2776.5
150	2984.75	3552.5
180	3493.333333	4212.5


==> data/util_amc.csv <==
50	11	4
60	10	4
70	10	10
80	11	10


==> data/util_amc_avg_lc_util.csv <==
40	25.2	4.5	17.8
50	29.3	5.05	16.54
60	28.7	4.84	15.92
70	34.5	4.6	15.49
80	45.5	8.09	8.1

